Finding shorter paths for robot arms using their redundancy

Many robot arms can accomplish one task using many different joint configurations. Often only one of these configurations is used as a goal by the path planner. Ideally the robot's path planner would be able to use the extra configurations to find higher quality paths. In this paper we use the extra goal configurations to find significantly shorter paths that are faster to execute compared to a planner that chooses one goal configuration arbitrarily. In a grape vine pruning robot arm experiment our proposed approach reduced execution times by 58%.

==> images/equivalent_states.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'equivalent_states.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{708.37499423bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.84275963)%
    \put(0.01431975,0.04504652){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-2\pi$}}}%
    \put(0.02787189,0.80843812){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2\pi$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{equivalent_states.pdf}}%
    \put(0.02787189,0.4183138){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{equivalent_states.pdf}}%
    \put(0.02787189,0.61451036){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi$}}}%
    \put(0.01431975,0.23242507){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-\pi$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{equivalent_states.pdf}}%
    \put(0.51085011,0.23858725){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2\pi$}}}%
    \put(0.27468459,0.4720002){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$2\pi$}}}}%
    \put(0.09446716,0.00939653){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-2\pi$}}}%
    \put(0.28907388,0.00939653){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-\pi$}}}%
    \put(0.50230785,0.00801793){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.68492745,0.00939653){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi$}}}%
    \put(0.86101551,0.00939653){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2\pi$}}}%
  \end{picture}%
\endgroup%

